Optical and X-ray Studies of the Be/X-ray Binary IGR J06074+2205

We present the results obtained from X-ray and optical analysis of the Be/X-ray binary IGR~J06074+2205, focusing on before, during, and after the X-ray outbursts in October and December 2023. The properties of the neutron star in the binary are investigated using NICER and NuSTAR observations during the X-ray outbursts. The pulse profiles across a broad energy range, are found to be strongly dependent on luminosity and energy, revealing the complex nature of the emitting region. An absorbed power-law can describe each NICER spectrum in the 1-7 keV band. The 3-79 keV NuSTAR spectrum can be well-described by a negative and positive power-law with an exponential cut-off model. Utilizing the MAXI/GSC long-term light curve, we estimate the probable orbital period to be 80 or 80/n (n=2,3,4) days. We investigate the evolution of the circumstellar disc around the Be star by using optical spectroscopic observations of the system between 2022 and 2024. We observe variable H$\alpha$ and FeII emission lines with an increase in equivalent width, indicating the presence of a dynamic circumstellar disc. A distinct variation in the V/R value for H$\alpha$ and FeII lines is also observed. The appearance of additional emission lines, such as HeI (5875.72 \AA), HeI (6678 \AA), and HeI (7065 \AA), during the post-outburst observation in February 2024 suggests the growing of a larger or denser circumstellar disc. The disc continues to grow without any noticeable mass loss, even during the 2023 X-ray outbursts, which may lead to a future giant X-ray outburst.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
